FLAIR: a Country-Scale Land Cover Semantic Segmentation Dataset From Multi-Source Optical Imagery

We introduce the French Land cover from Aerospace ImageRy (FLAIR), an extensive dataset from the French National Institute of Geographical and Forest Information (IGN) that provides a unique and rich resource for large-scale geospatial analysis. FLAIR contains high-resolution aerial imagery with a ground sample distance of 20 cm and over 20 billion individually labeled pixels for precise land-cover classification. The dataset also integrates temporal and spectral data from optical satellite time series. FLAIR thus combines data with varying spatial, spectral, and temporal resolutions across over 817 km2 of acquisitions representing the full landscape diversity of France. This diversity makes FLAIR a valuable resource for the development and evaluation of novel methods for large-scale land-cover semantic segmentation and raises significant challenges in terms of computer vision, data fusion, and geospatial analysis. We also provide powerful uni- and multi-sensor baseline models that can be employed to assess algorithm's performance and for downstream applications. Through its extent and the quality of its annotation, FLAIR aims to spur improvements in monitoring and understanding key anthropogenic development indicators such as urban growth, deforestation, and soil artificialization. Dataset and codes can be accessed at https://ignf.github.io/FLAIR/

==> Figures/s2_ts.csv <==
DATES,DAYS,AGRI MEAN,AGRI STD,HERBACEOUS MEAN,HERBACEOUS STD,DECIDOUS MEAN,DECIDOUS STD
20200108,7,859.7142857,63.99936224,615.6539379,196.1053417,308.2243902,241.9023959
20200118,17,809.5714286,50.0966413,640.3436754,136.181671,582.3121951,184.1762944
20200212,42,715.7142857,41.61975591,529.5011933,148.3845288,332.9512195,197.3272818
20200222,52,856.7142857,54.51530397,635.8854415,165.4104499,427.7756098,200.1576413
20200318,77,759.4285714,48.86967258,668.9928401,131.5217432,547.5804878,145.6769216
20200407,97,685.4285714,48.24892935,695.0238663,123.9024923,628.0195122,133.1007673
20200507,127,411.5714286,42.29440065,797.8926014,149.145235,621.3609756,173.4016244
20200517,137,338.8571429,24.99959183,698.6587112,133.7760765,513.5853659,142.9343318
20200522,142,334.4285714,32.24839816,701.6634845,144.6076376,514.3463415,189.8568448
20200527,147,393.2857143,28.29797714,715.3198091,142.8053664,568.7073171,217.8496286
20200621,172,434.4285714,66.01700461,727.0381862,174.991847,386.4341463,178.599516
20200626,177,518.4285714,57.2060365,787.4630072,177.0372193,447.6390244,166.528241
20200706,187,974.2857143,125.6283797,873.3603819,186.4777437,433.804878,179.5143067
20200711,192,1174.714286,158.739422,953.9403341,209.7193574,436.6390244,189.399195
20200721,202,1379.857143,179.6841901,1086.954654,242.0916025,498.7609756,184.4811748
20200731,212,1133.714286,188.6884918,1064.861575,238.6227986,509.3414634,182.7173226
20200805,217,1211.571429,201.1380884,1088.813842,244.2058264,461.6634146,187.5964763
20200815,227,1139.857143,218.7179714,1155.923628,271.7519821,529.9804878,179.1647004
20200825,237,1062.714286,181.6375624,1058.778043,217.8050099,454.9121951,189.8954066
20200904,247,1040.714286,159.7173524,1068.754177,210.9411668,450.6634146,182.2128449
20200914,257,1035,139.3577103,1081.9642,212.5105442,468.2,173.029122
20200929,272,709.5714286,86.63693891,822.8806683,166.3980049,448.9804878,193.1565512
20201024,297,522.2857143,50.70845037,649.5727924,133.3134599,516.4195122,192.1547131
20201118,322,481.4285714,66.80859043,602.5107399,165.635312,200.897561,267.7891858
20201123,327,495.2857143,58.89631152,627.1121718,170.8679495,194.8536585,255.6371057
